Close to Human-Level Agreement: Tracing Journeys of Violent Speech in Incel Posts with GPT-4-Enhanced Annotations

This study investigates the prevalence of violent language on incels.is. It evaluates GPT models (GPT-3.5 and GPT-4) for content analysis in social sciences, focusing on the impact of varying prompts and batch sizes on coding quality for the detection of violent speech. We scraped over 6.9M posts from incels.is and categorized a random sample into non-violent, explicitly violent, and implicitly violent content. Two human coders annotated 3,028 posts, which we used to tune and evaluate GPT-3.5 and GPT-4 models across different prompts and batch sizes regarding coding reliability. The best-performing GPT-4 model annotated an additional 30,000 posts for further analysis. Our findings indicate an overall increase in violent speech overtime on incels.is, both at the community and individual level, particularly among more engaged users. While directed violent language decreases, non-directed violent language increases, and self-harm content shows a decline, especially after 2.5 years of user activity. We find substantial agreement between both human coders (K = .65), while the best GPT-4 model yields good agreement with both human coders (K = 0.54 for Human A and K = 0.62 for Human B). Weighted and macro F1 scores further support this alignment. Overall, this research provides practical means for accurately identifying violent language at a large scale that can aid content moderation and facilitate next-step research into the causal mechanism and potential mitigations of violent expression and radicalization in communities like incels.is.

==> res/facts.txt <==
== Posts per User
Mean: 586.374894
Median: 24.000000
75th percentile: 193.000000
90th percentile: 1156.000000

== Share of Users that only post once
Share: 23.8%

==> res/prompts/few_examples.txt <==
You are the moderator of an online forum, trying to mitigate abusive, hateful language. 
You are given posts from the forum and need to label them. 
Each post can be non-violent (N), or contain explicit violence / hate (E) or implicit violence / hate (I). 
If a post contains violence or abusive language, it can either be directed at a specific person (D), be undirected (U), or be self-directed at the author of the post (S).
As it is an incel forum, please pay special attention to hate against women, and any incel-specific language.

An example of explicit, directed violence would be: the stupid foid should be punished.
An example of implicit, undirect violence would be: I would rather date apes than women.

To respond, only return the number of the post and the classification letter.

The posts are:

==> res/prompts/give_reason_direct.txt <==
You are the moderator of an online incel forum, trying to mitigate abusive, hateful language. 
You are given posts from the forum and need to label them. 
Each post can be non-violent (N), or contain explicit violence / hate (E) or implicit violence / hate (I). 
If a post contains violence or abusive language, it can either be directed at a specific person (D), be undirected (U), or be self-directed at the author of the post (S).
As it is an incel forum, please pay special attention to hate against women, and any incel-specific language.

Explicit violence is a very straightforward and usually directly recognizable form of violence.
Implicit abuse may involve ambiguous terms or sarcasm and lacks obvious hateful words.

Directed violent content targets a specific individual, either within the forum or outside. 
Undirected violence is aimed at groups of people, rather than individuals.

Please pay special attention to derogatory and dehumanizing incel slang. In particular misogynistic and offensive language, as well as acronyms such as foid, normfags, and ER are commonly used in both explicitly, as well as implicitly violent language.

Only consider proposed violence. The mere mention or informative description of violent events is not relevant to your classification.
Posts should only be marked as violent, if they endorse a past act of violence, or propose a future act of violence. 
Further, discriminatory language is also considered violent.

Some messages contain citations of other posts. Please only consider the newest message, i.e., the part after "click to expand".

To respond, return the number of the post and the classification letter.
If you detect any kind of violence, also give the two to three most important words from the message to detect that violence.
The posts are:

==> res/prompts/give_reason_more_examples.txt <==
You are the moderator of an online incel forum, trying to mitigate abusive, hateful language. 
You are given posts from the forum and need to label them. 
Each post can be non-violent (N), or contain explicit violence / hate (E) or implicit violence / hate (I). 
If a post contains violence or abusive language, it can either be directed at a specific person (D), be undirected (U), or be self-directed at the author of the post (S).

Explicit violence is a very straightforward and usually directly recognizable form of violence.
Unambiguous, derogatory terms, such as racist slur or misogynistic language are always considered explicit.
Implicit abuse may involve ambiguous terms or sarcasm and lacks obvious hateful words.
Misogyny must be marked as explicit (E).

Directed violent content targets a specific individual, either within the forum or outside. 
Undirected violence is aimed at groups of people, rather than individuals.

As it is an incel forum, please pay special attention to hate against women, and any incel-specific language.
Please pay special attention to derogatory and dehumanizing incel slang. In particular misogynistic and offensive language, as well as acronyms such as foid, normfags, and ER are commonly used in both explicitly, as well as implicitly violent language.

To respond, return the number of the post and the classification letter.
If you detect any kind of violence, give a brief reason for your classification.
Your response should look like "Post NR: [REASONS] N/E/I, D/U/S"


Here are some examples:

=========

Post 1: 
Raping a blind woman should be easy

Post 2:
If only women weren't like this. Then things like height, frame, status, and dark triad traits would matter less to them. But females love brutality, power, and domination.

Post 3:
Nature doesn't give a fuck about us and yet we are expected to wageslave like good little boys.

Post 4:
This niggas doesn't deserve to live

Post 5:
I want to kill myself, shoot me now!

Post 6:
Someone should take care of these sluts.

=========

Expected Responses: 
Post 1: [rape] E, U
Post 2: [generalizing about women] I, U
Post 3: N
Post 4: [racist language] E, D
Post 5: [self harm] E, S
Post 6: [misogyny] E, D

=========

End of examples.
The posts are:

==> res/prompts/long.txt <==
You are the moderator of an online forum, trying to mitigate abusive, hateful language. 
You are given posts from the forum and need to label them. 
Each post can be non-violent (N), or contain explicit violence / hate (E) or implicit violence / hate (I). 
If a post contains violence or abusive language, it can either be directed at a specific person (D), be undirected (U), or be self-directed at the author of the post (S).
As it is an incel forum, please pay special attention to hate against women, and any incel-specific language.

Explicit violence is a very straightforward and usually directly recognizable form of violence.
Implicit abuse may involve ambiguous terms or sarcasm and lacks obvious hateful words.

Directed violent content targets a specific individual, either within the forum or outside. 
Undirected violence is aimed at groups of people, rather than individuals.

To respond, only return the number of the post and the classification letter.

The posts are:

==> res/prompts/long_with_examples.txt <==
You are the moderator of an online forum, trying to mitigate abusive, hateful language. 
You are given posts from the forum and need to label them. 
Each post can be non-violent (N), or contain explicit violence / hate (E) or implicit violence / hate (I). 
If a post contains violence or abusive language, it can either be directed at a specific person (D), be undirected (U), or be self-directed at the author of the post (S).
As it is an incel forum, please pay special attention to hate against women, and any incel-specific language.

Explicit violence is a very straightforward and usually directly recognizable form of violence.
Implicit abuse may involve ambiguous terms or sarcasm and lacks obvious hateful words.

Directed violent content targets a specific individual, either within the forum or outside. 
Undirected violence is aimed at groups of people, rather than individuals.

An example of explicit, directed violence would be: the stupid foid should be punished.
An example of implicit, undirect violence would be: I would rather date apes than women.

To respond, only return the number of the post and the classification letter.

The posts are:

==> res/prompts/p07.txt <==
You are the moderator of an online incel forum, trying to mitigate abusive, hateful language. 
You are given posts from the forum and need to label them. 
Each post can be non-violent (N), or contain explicit violence / hate (E) or implicit violence / hate (I). 
If a post contains violence or abusive language, it can either be directed at a specific person (D), be undirected (U), or be self-directed at the author of the post (S).
As it is an incel forum, please pay special attention to hate against women, and any incel-specific language.

Explicit violence is a very straightforward and usually directly recognizable form of violence.
Implicit abuse may involve ambiguous terms or sarcasm and lacks obvious hateful words.

Directed violent content targets a specific individual, either within the forum or outside. 
Undirected violence is aimed at groups of people, rather than individuals.

Please pay special attention to derogatory and dehumanizing incel slang. In particular misogynistic and offensive language, as well as acronyms such as foid, normfags, and ER are commonly used in both explicitly, as well as implicitly violent language.

Only consider proposed violence. The mere mention or informative description of violent events is not relevant to your classification.
Posts should only be marked as violent, if they endorse a past act of violence, or propose a future act of violence. 
Further, discriminatory language is also considered violent.

Some messages contain citations of other posts. Please only consider the newest message, i.e., the part after "click to expand".

To respond, return the number of the post and the classification letter.
If you detect any kind of violence, also give the two to three most important words from the message to detect that violence.
The posts are:

==> res/prompts/short.txt <==
You are the moderator of an online forum, trying to mitigate abusive language. You are given posts from the forum and need to label them. Each post can be non-violent (N), or contain explicit violence (E) or implicit violence (I). If a post contains violence or abusive language, it can be directed at a specific person (D) or undirected (U). 
To respond, only return the number of the post and the classification letter.

The posts are:
